Learning from Environmental Feedback: Credit Assignment across Multiple Timescales for Agentic Reinforcement Learning

Agentic reinforcement learning (RL) often suffers from delayed and sparse rewards in real-world environments. A promising solution to this challenge is credit assignment, which aims to decompose trajectory-level rewards and provide more fine-grained supervision for intermediate decisions. However, existing credit assignment approaches ignore the rich process information naturally generated during environment interaction, e.g., interaction history. We argue that such information provides valuable supervision for identifying the contribution of individual actions. To this end, we propose Environmental Feedback-based Credit Assignment (EFCA), a multi-timescale credit assignment approach for long-horizon agentic RL. EFCA complements the long-term outcome signal with two environment-grounded process signals: a short-term feedback signal that captures the immediate effect of the current action and a medium-term state-history signal that identifies ineffective patterns from recent interactions. Both signals are directly extracted from environment feedback and integrated through a return reweighting mechanism. Experiments on ALFWorld and WebShop demonstrate that EFCA consistently improves both task success and task quality over strong baselines, highlighting the effectiveness of environment-grounded multi-timescale credit assignment for long-horizon agentic RL.

==> figures/computational_cost_timing.csv <==
Step,EFCA,EFCA_smoothed,HGPO,HGPO_smoothed
1,348.538832,356.384697,403.800041,423.591446
2,332.269849,355.258742,389.799355,421.658410
3,353.636950,355.207579,399.022793,420.890505
4,348.962960,354.189829,403.236449,418.412181
5,350.338813,353.440970,691.713358,415.970423
6,356.015532,362.480944,396.861333,427.145278
7,363.622836,361.309846,391.626391,425.385611
8,355.230186,361.317926,335.211790,424.059437
9,347.176390,358.657507,342.343265,420.248139
10,534.530888,356.459011,583.200169,416.958317
11,303.679100,355.908195,309.485494,425.510053
12,344.583700,354.545535,347.233214,423.665043
13,345.943177,353.126421,352.588258,421.594265
14,348.200283,352.069874,364.791806,419.406626
15,313.040962,350.571445,642.957973,417.498791
16,338.369418,355.069230,392.662878,425.494995
17,354.388960,353.847985,408.604018,424.215504
18,336.888080,353.073150,376.280676,423.617831
19,339.961508,351.970288,372.018771,422.250920
20,534.240453,350.982159,639.467517,411.454736
21,337.887891,350.452261,390.192286,420.812052
22,361.487601,347.950794,396.209787,419.161690
23,300.128290,346.350534,336.399568,420.216248
24,305.893597,345.751284,341.292420,420.972829
25,342.688619,337.898648,630.751708,413.033143
26,320.479029,347.314778,377.539788,425.306160
27,316.229455,345.665019,367.754043,425.192955
28,323.543119,343.658511,360.340391,425.020266
29,308.615412,342.481656,364.079397,424.514632
30,478.974622,341.809706,635.689966,414.371496
31,296.853739,340.151445,352.694119,420.489301
32,331.166739,337.675986,381.690271,418.548209
33,316.979941,337.090944,363.596017,417.968851
34,321.683069,336.420336,378.624035,417.203870
35,340.648494,329.453809,668.223496,407.249651
36,291.080291,335.394767,343.765892,413.116390
37,308.822652,333.287295,365.793971,411.254385
38,329.798143,333.567633,364.284107,411.066666
39,306.804449,334.136567,352.949281,411.517120
40,576.746856,332.735932,665.402971,401.558854
41,296.740696,331.853441,343.950277,408.686693
42,287.754441,331.725386,347.580279,408.637128
43,314.071495,330.522701,350.128421,407.881694
44,293.554410,331.045875,348.807026,408.157020
45,290.279847,325.968076,570.079237,398.564351
46,282.600663,332.775488,352.312331,405.381425
47,319.921856,332.947616,359.479292,404.242340
48,320.513882,332.438199,349.834321,403.119087
49,332.211172,330.988204,350.795173,400.696643
50,510.175669,329.233869,560.327724,388.356194
51,300.370922,329.851642,342.211641,396.543965
52,308.258071,329.700578,330.955710,394.622015
53,322.392692,329.053186,354.355591,394.061314
54,302.070191,328.725397,341.961996,394.019121
55,294.886796,318.793843,584.247111,382.376850
56,312.515856,325.010733,366.316662,389.300565
57,288.665257,326.231135,338.432802,388.690217
58,323.787456,325.098140,372.063860,387.580858
59,331.718467,324.585156,357.502572,385.532756
60,494.268668,326.023041,550.389254,377.094630
61,336.158453,327.895686,348.656799,384.443262
62,302.206847,328.321903,331.021701,383.292346
63,279.633222,328.275623,308.373156,382.407497
64,289.772795,327.529528,310.350465,381.708645
65,308.995703,320.186736,581.211261,372.697325
66,304.441790,330.261064,310.057423,381.780144
67,311.023786,330.854480,348.023755,381.028950
68,297.298553,329.863647,351.725709,379.582849
69,288.731787,329.636007,327.777104,378.323787
70,477.030510,329.739056,544.737999,368.299978
71,323.146111,329.399162,329.880194,372.810334
72,281.214619,330.187851,317.957007,370.927511
73,278.677871,328.711499,289.412076,368.001263
74,331.978515,328.364134,325.373585,364.747134
75,336.907367,322.644398,565.422660,355.680805
76,332.282150,328.505129,326.102735,359.434129
77,319.171773,328.756074,324.173689,357.499822
78,310.574406,328.616076,330.528450,354.955168
79,297.234709,330.271393,298.999459,354.687266
80,592.526439,329.875620,605.613399,343.961357
81,325.467127,329.115057,309.171074,348.580285
82,293.658537,328.359778,312.418661,347.301949
83,295.468624,328.174733,305.449206,344.811517
84,297.875217,327.673712,293.556654,342.903115
85,302.658945,321.154606,497.116987,334.050009
86,311.537242,326.237435,283.830937,339.679272
87,280.973231,327.291899,287.202641,338.932754
88,321.644903,326.748852,263.132847,338.771620
89,328.396310,325.014837,287.465703,337.870359
90,506.119646,323.460390,457.503212,328.802449
91,309.484248,322.037238,274.926796,335.988063
92,275.573291,321.404285,234.578194,334.673855
93,337.776980,320.394010,302.581295,333.766698
94,297.518309,321.819244,270.159905,334.938357
95,282.385439,311.113715,444.006318,323.648182
96,289.120694,315.627599,310.952018,331.324260
97,291.932260,315.891367,279.503181,331.900026
98,274.202189,315.939365,272.433439,331.824040
99,287.976429,316.542163,287.997947,332.229526
100,470.548151,316.236945,493.128818,324.692754
101,311.794071,316.211146,296.307971,333.351731
102,262.929506,317.090921,284.739197,332.638907
103,281.692081,316.293842,299.237028,332.460463
104,291.828396,314.347034,302.453245,331.240956
105,291.010736,307.733228,534.485551,324.554338
106,300.816159,315.741206,286.061665,333.056061
107,281.276411,315.658001,304.220881,333.939032
108,338.566491,314.059865,332.977576,332.206612
109,282.066126,314.096252,278.198328,332.579866
110,456.369760,315.404565,531.777324,326.067321
111,301.307806,316.518656,329.115895,331.543305
112,296.860556,317.937965,303.245610,331.174435
113,315.356364,320.222754,305.315741,331.389596
114,293.807613,320.568532,278.550604,330.916868
115,310.789082,314.765631,534.941261,324.484023
116,306.486704,321.543448,266.530736,331.792104
117,298.529612,323.546539,257.957987,332.442693
118,271.938887,325.007943,252.100005,331.862118
119,314.319260,325.481522,263.591296,330.753589
120,541.715610,327.370325,521.476749,322.509931
121,273.160348,326.618551,260.184349,329.835972
122,291.431032,326.662339,252.341110,328.374599
123,298.573526,325.768334,280.984273,326.916010
124,320.326541,327.289022,255.142527,326.742647
125,321.429314,322.444725,469.755563,318.499090
126,333.092216,332.264818,268.805944,324.088539
127,340.461080,333.729244,278.673109,323.112612
128,298.003992,334.987920,274.288842,321.713867
129,302.264015,336.163307,306.576311,321.328142
130,508.350778,336.055295,508.242304,312.072902
131,321.019134,337.012778,303.606282,319.793911
132,324.072802,337.424615,282.400354,319.896702
133,305.562178,339.014222,270.305898,321.451003
134,345.786034,339.959553,295.419462,322.616776
135,279.014717,330.967590,498.516858,313.533695
136,282.546256,339.920104,261.841066,322.475331
137,312.640347,339.631304,290.678489,322.851269
138,326.166079,339.930262,273.170802,322.588555
139,315.885144,339.195652,292.714173,323.093518
140,586.090497,338.330142,491.209916,316.042400
141,339.328926,338.158604,274.943743,323.411537
142,351.857952,337.076438,264.752120,323.359097
143,327.893843,336.673814,267.364589,322.940701
144,307.656741,336.934268,266.539296,321.945593
145,334.253703,330.357334,490.440001,313.537511
146,310.472887,337.594658,260.938924,321.579097
147,318.037481,336.172341,297.174731,320.939872
148,341.733868,336.945670,297.398726,322.464087
149,280.948695,335.648621,258.067386,321.709760
150,532.783234,335.037042,519.491800,313.434695
151,283.055851,335.808839,263.243301,320.905960
152,307.243303,334.948650,273.365564,319.753540
153,299.022844,334.851188,269.786458,320.400113
154,296.329528,334.321599,265.273140,319.229364
155,328.117621,323.377082,482.510929,311.624115
156,309.078248,328.247034,277.152344,317.722601
157,286.327890,325.899860,262.155361,317.852963
158,309.817188,324.202733,277.718176,317.737878
159,317.619700,323.594535,264.407916,316.759611
160,530.901538,321.119583,536.812275,307.609514
161,282.825603,321.034454,263.862844,312.261951
162,327.988706,320.016224,314.508130,309.857456
163,308.171617,318.807642,273.543981,306.992674
164,261.278937,320.171812,258.539962,306.011113
165,304.928375,312.402299,478.507772,295.387289
166,287.694853,318.592055,257.258295,299.378854
167,323.339694,317.123204,291.921417,297.148140
168,300.527050,316.197454,258.762462,295.800875
169,268.699490,315.859579,270.657680,294.222929
170,480.557556,313.889887,451.799836,284.381892
171,283.789898,311.837798,268.532616,288.106207
172,278.677168,311.348702,264.027130,287.076906
173,290.019000,309.560804,238.169551,285.497619
174,262.480084,308.795215,225.087201,284.572393
175,308.004134,300.070414,395.859592,274.334514
176,288.508813,306.143794,227.444385,282.091922
177,306.684997,302.948808,214.320028,280.275583
178,320.509623,301.875002,229.602116,280.519191
179,307.467371,301.622085,211.400922,280.856156
180,462.558756,300.982632,378.998669,273.632557
181,264.646630,299.047772,208.674883,280.839296
182,272.176104,296.780706,230.715772,279.836692
183,286.531150,295.990074,219.512686,280.891875
184,270.996551,296.677235,197.120856,281.716493
185,249.567661,289.793272,385.157479,274.504245
186,272.144098,296.962302,232.305643,284.002052
187,257.968164,296.466935,231.918850,283.509435
188,295.417603,294.624367,237.576369,283.782601
189,277.882323,295.622781,239.913775,285.590261
190,458.953610,292.944628,488.827668,280.904042
191,235.334116,291.451087,261.834301,289.615995
192,277.031240,291.167291,280.608623,291.946594
193,253.944341,289.440885,268.311934,293.391665
194,286.384235,287.784093,269.023425,295.792702
195,231.583911,280.539776,466.253699,292.122947
196,257.594793,285.406569,262.845913,302.988044
197,277.598715,285.336440,289.362763,305.735976
198,288.627161,284.879158,294.571612,307.489668
199,280.922636,284.929336,242.644635,310.389913
200,491.691772,284.488286,543.969035,306.300637
201,264.311509,284.340205,249.741218,315.598509
202,236.584541,283.566527,246.091368,316.799344
203,291.434080,282.411124,277.509351,318.075254
204,230.337700,281.789705,259.959240,319.097602
205,245.196123,274.031751,480.091029,310.771651
206,298.454929,280.082115,281.907390,319.364055
207,270.443845,280.137761,271.509163,319.221868
208,259.420409,280.022954,281.030997,319.590483
209,252.473538,278.842779,272.575773,319.826285
210,405.783631,279.504956,523.762706,313.208505
211,270.142369,279.810216,310.405804,319.561225
212,273.269965,280.188459,270.369756,318.669111
213,272.451721,280.514460,281.227952,317.361983
214,236.777220,280.758619,266.568491,317.255618
215,267.849730,272.678184,501.943916,306.139752
216,235.531504,278.547703,266.743075,312.754180
217,261.910915,279.185799,274.577743,312.603713
218,259.861179,278.643680,269.561885,311.142277
219,233.972964,279.934144,247.375085,310.735565
220,410.794671,279.430451,511.014005,300.148034
221,278.644952,278.264479,276.485196,305.587752
222,250.614957,278.502606,279.001784,303.885053
223,252.159159,278.998849,275.861674,302.412372
224,250.787030,279.858107,274.338085,301.919793
225,266.447330,275.185827,447.074796,292.071945
226,288.567782,282.975891,263.491462,297.687596
227,298.081189,282.906909,256.664901,296.348040
228,288.003232,283.266934,239.560048,294.579525
229,257.359161,284.350631,221.608917,293.919836
230,434.527576,284.152643,441.559639,284.019594
231,255.089322,283.497215,241.727824,286.313914
232,275.712628,283.274473,235.127690,285.311669
233,267.761137,281.255390,248.164593,282.776889
234,230.589022,280.550285,173.052651,281.232827
235,264.641760,274.566054,439.659189,271.080298
236,277.349520,280.901210,222.130904,277.908227
237,273.811457,281.982862,238.323234,277.869171
238,277.392020,283.087443,258.290982,277.943523
239,270.287516,284.329767,238.175120,278.082193
240,496.054220,285.045064,473.259679,271.322489
241,271.269477,284.898284,231.522639,271.648782
242,282.892468,284.325115,229.941007,272.300255
243,268.204432,284.157927,247.437525,273.788447
244,262.108078,285.434059,214.836904,276.273186
245,216.524072,277.979383,333.278341,268.008863
246,255.451403,279.184123,245.512633,269.392076
247,201.307774,279.376984,196.053264,271.295653
248,213.524924,280.060269,202.597310,272.656304
249,237.251972,283.152222,216.590641,278.881532
250,462.364464,284.386253,474.495138,268.163021


==> figures/debug_base_step_return_std_band.dat <==
Step BaseLower BaseUpper ReweightedLower ReweightedUpper
1 0.777233 1.195976 0.753330 1.254675
2 0.784726 1.174022 0.772716 1.236888
3 0.810145 1.218180 0.797695 1.324998
4 0.741845 1.221076 0.733590 1.329039
5 0.781675 1.275379 0.786462 1.389066
6 0.794224 1.364793 0.803553 1.491785
7 0.803152 1.453892 0.819745 1.593199
8 0.834044 1.509592 0.866959 1.659508
9 0.831790 1.507671 0.876684 1.675191
10 0.971622 1.543005 1.056212 1.742717
11 1.020457 1.562714 1.128496 1.771481
12 1.036782 1.572581 1.183494 1.795820
13 1.106117 1.668234 1.274466 1.912177
14 1.103432 1.667319 1.278414 1.913939
15 1.271591 1.692738 1.485521 1.954834
16 1.268410 1.809552 1.471182 2.151974
17 1.270645 1.813200 1.495567 2.205185
18 1.246682 1.975752 1.488626 2.421291
19 1.270571 2.113914 1.549785 2.588506
20 1.379508 2.153676 1.668799 2.633307
21 1.425484 2.187699 1.726690 2.684482
22 1.509991 2.326167 1.838470 2.890979
23 1.637897 2.377275 2.006234 2.971300
24 1.676743 2.450781 2.076042 3.079423
25 1.867595 2.533058 2.329825 3.183891
26 1.951366 2.584143 2.454242 3.253679
27 1.992128 2.650334 2.499148 3.400083
28 2.159108 2.689323 2.664114 3.512220
29 2.176719 2.740986 2.706200 3.603544
30 2.172310 2.738891 2.753996 3.635938
31 2.266357 2.863050 2.913451 3.845711
32 2.411378 2.880059 3.129020 3.909081
33 2.423597 2.890534 3.168098 3.943283
34 2.376935 2.904070 3.183115 3.940027
35 2.414155 2.953063 3.269972 4.006134
36 2.410115 2.947878 3.276769 4.048677
37 2.433846 3.061535 3.361753 4.219601
38 2.439345 3.065286 3.372920 4.226844
39 2.389234 3.081375 3.353477 4.227595
40 2.421632 3.058057 3.382430 4.239088
41 2.502494 3.106440 3.482151 4.303183
42 2.422678 3.038289 3.352519 4.259608
43 2.277042 3.025533 3.207848 4.188248
44 2.278377 3.027301 3.217032 4.200402
45 2.387284 3.058832 3.363066 4.258254
46 2.389655 3.079193 3.372803 4.312301
47 2.411501 3.124823 3.409223 4.406086
48 2.318479 3.172247 3.338564 4.438564
49 2.415733 3.075904 3.431843 4.375691
50 2.454759 3.130655 3.495899 4.452735
51 2.462353 3.142344 3.516084 4.472761
52 2.445172 3.107001 3.486424 4.436048
53 2.522105 3.122919 3.589038 4.480657
54 2.737945 3.034829 3.905580 4.360232
55 2.772670 3.058695 3.966911 4.413922
56 2.774493 3.059892 3.957958 4.410623
57 2.772069 3.080319 3.955046 4.466050
58 2.764860 3.125896 3.946038 4.527483
59 2.767486 3.144972 3.947089 4.566697
60 2.784475 3.144560 3.979094 4.569944
61 2.784067 3.142766 3.979763 4.571312
62 2.756093 3.137298 3.951252 4.569122
63 2.790051 3.155920 4.030078 4.593257
64 2.815494 3.182800 4.052192 4.622037
65 2.876169 3.180428 4.131539 4.621945
66 2.882979 3.211210 4.133245 4.684349
67 2.893155 3.270946 4.174022 4.784669
68 2.911219 3.246751 4.198592 4.740711
69 2.727277 3.256978 3.957482 4.741855
70 2.648770 3.225238 3.803461 4.692613
71 2.652405 3.226842 3.816280 4.701611
72 2.649150 3.219781 3.821297 4.712424
73 2.689113 3.291581 3.890993 4.809470
74 2.631302 3.401886 3.852079 4.920569
75 2.699362 3.334457 3.912435 4.871725
76 2.698360 3.333622 3.909867 4.869995
77 2.698987 3.337979 3.910166 4.885813
78 2.689000 3.307377 3.893677 4.832336
79 2.688396 3.305977 3.896933 4.839109
80 2.854786 3.333764 4.118473 4.906354
81 2.991920 3.355554 4.377129 4.936010
82 3.064743 3.366229 4.459471 4.953375
83 2.944331 3.408312 4.291068 5.001100
84 2.941638 3.396940 4.291811 5.003841
85 2.931351 3.373874 4.271775 4.977797
86 2.936451 3.379607 4.277147 4.982183
87 2.968792 3.454219 4.337132 5.116756
88 2.785601 3.471965 4.033862 5.133862
89 2.786398 3.472495 4.037531 5.137531
90 2.799749 3.492503 4.061852 5.161852
91 2.784945 3.461175 4.031137 5.115926
92 2.766351 3.416458 4.002617 5.033078
93 2.697355 3.523524 4.001023 5.101023
94 2.864073 3.462322 4.126509 5.105240
95 2.869301 3.512924 4.132499 5.167365
96 2.870830 3.514202 4.143598 5.176765
97 2.883730 3.599141 4.192171 5.292171
98 2.883804 3.601359 4.185498 5.285498
99 3.117249 3.593253 4.544562 5.284104
100 3.175394 3.626565 4.627248 5.323217
101 3.191050 3.638005 4.654927 5.348140
102 3.233522 3.643665 4.705372 5.352385
103 3.248532 3.639768 4.730047 5.347238
104 3.247891 3.638544 4.732121 5.352247
105 3.297670 3.646111 4.833866 5.358313
106 3.257691 3.622821 4.782012 5.327438
107 3.304140 3.627168 4.849324 5.337011
108 3.264693 3.591332 4.797395 5.268175
109 3.287054 3.566258 4.822626 5.232794
110 3.287132 3.565480 4.822633 5.232738
111 3.266248 3.537856 4.795962 5.207567
112 3.251675 3.526803 4.757895 5.182761
113 3.250686 3.588784 4.776048 5.252724
114 3.242458 3.591067 4.754176 5.259120
115 3.244520 3.600086 4.754786 5.284578
116 3.248324 3.613248 4.759520 5.300129
117 3.287526 3.648716 4.809288 5.346820
118 3.276082 3.643012 4.799389 5.338966
119 3.258283 3.649175 4.766773 5.370763
120 3.190215 3.623307 4.701549 5.310298
121 3.131471 3.586458 4.615436 5.253888
122 3.118215 3.581501 4.585265 5.244294
123 3.133969 3.609666 4.619728 5.302425
124 3.136391 3.564340 4.619434 5.271233
125 3.186143 3.593218 4.705184 5.315606
126 3.140594 3.558862 4.623786 5.252705
127 3.113977 3.515749 4.584023 5.198062
128 3.118130 3.494215 4.585046 5.190726
129 3.118327 3.494558 4.587645 5.197128
130 3.119638 3.595622 4.593180 5.332119
131 3.177760 3.674804 4.677734 5.427677
132 3.233873 3.678221 4.770657 5.438654
133 3.259331 3.679982 4.824172 5.438360
134 3.206951 3.660685 4.721094 5.409442
135 2.741013 3.808636 4.280505 5.380505
136 2.671660 3.752657 4.187102 5.287102
137 2.620706 3.720706 4.132019 5.232019
138 2.616312 3.716312 4.127062 5.227062
139 2.585562 3.685562 4.075428 5.175428
140 2.512655 3.612655 3.969933 5.069933
141 2.488028 3.527850 3.887575 4.987575
142 2.488919 3.405959 3.805005 4.905005
143 2.459203 3.332214 3.718974 4.818974
144 2.457233 3.358682 3.744836 4.844836
145 2.452711 3.346606 3.747677 4.847677
146 2.766367 3.349920 4.098821 4.973208
147 2.804064 3.374442 4.157762 5.013993
148 2.876142 3.380006 4.275467 5.025185
149 2.867205 3.372834 4.265001 5.017062
150 2.836746 3.350612 4.229351 4.993866
151 2.961572 3.351616 4.391427 5.009899
152 2.961873 3.409089 4.403298 5.085750
153 2.966064 3.412428 4.417259 5.094999
154 3.027682 3.412447 4.533638 5.089026
155 3.026714 3.418020 4.536525 5.070817
156 3.058488 3.448169 4.580282 5.112463
157 3.020376 3.400565 4.519527 5.032621
158 3.028449 3.410297 4.528374 5.043853
159 3.049501 3.486645 4.546110 5.170119
160 3.081791 3.497049 4.602009 5.198251
161 3.158334 3.503997 4.706530 5.206507
162 3.135339 3.501695 4.663948 5.202155
163 3.125080 3.464565 4.653447 5.164567
164 3.148383 3.503698 4.686761 5.234045
165 3.158067 3.505074 4.700351 5.237035
166 3.149731 3.477988 4.672707 5.204563
167 3.145611 3.529979 4.674630 5.261296
168 3.209620 3.537021 4.777480 5.269254
169 3.227043 3.592369 4.804467 5.362903
170 3.175270 3.549737 4.730271 5.293611
171 3.193244 3.575563 4.736719 5.301834
172 3.193257 3.575576 4.739080 5.304144
173 3.226820 3.574619 4.788674 5.301488
174 3.225649 3.574439 4.759880 5.306671
175 3.226370 3.584543 4.768556 5.308424
176 3.258223 3.600340 4.800153 5.325400
177 3.277952 3.613907 4.842980 5.344559
178 3.238923 3.569261 4.784065 5.288302
179 3.239347 3.569719 4.782788 5.286729
180 3.235193 3.584421 4.777445 5.302471
181 3.299044 3.595288 4.858611 5.328061
182 3.300598 3.605067 4.870975 5.364454
183 3.285381 3.602796 4.834356 5.359310
184 3.315935 3.627039 4.881294 5.407501
185 3.344555 3.629601 4.926688 5.411143
186 3.332484 3.612290 4.914466 5.382318
187 3.319675 3.604508 4.899695 5.376133
188 3.322505 3.638114 4.908467 5.437743
189 3.374973 3.638717 4.987353 5.441315
190 3.386122 3.707149 5.010280 5.545999
191 3.377624 3.674570 4.986054 5.488633
192 3.383597 3.683697 4.998042 5.512019
193 3.367541 3.670730 4.982546 5.493986
194 3.367838 3.670667 5.010623 5.487948
195 3.326509 3.698599 4.949522 5.521635
196 3.377096 3.676337 5.027548 5.487729
197 3.390264 3.682412 5.039891 5.494415
198 3.402965 3.683195 5.069466 5.495760
199 3.400349 3.701399 5.064602 5.523986
200 3.414242 3.730563 5.086679 5.551692
201 3.394244 3.669242 5.057914 5.453037
202 3.402314 3.683275 5.081231 5.476299
203 3.404152 3.707848 5.080451 5.504986
204 3.427383 3.723978 5.100611 5.519983
205 3.492754 3.752115 5.187690 5.539976
206 3.501692 3.754286 5.197327 5.545549
207 3.494397 3.751496 5.202108 5.545361
208 3.506984 3.757267 5.218310 5.552124
209 3.538429 3.760781 5.262516 5.567403
210 3.463647 3.747000 5.163448 5.533142
211 3.460612 3.733480 5.158412 5.520670
212 3.472496 3.732134 5.164473 5.519418
213 3.475012 3.738296 5.166938 5.525391
214 3.472127 3.721169 5.161164 5.488214
215 3.427186 3.745826 5.104926 5.525193
216 3.415933 3.669046 5.069539 5.449278
217 3.415823 3.668853 5.063983 5.441891
218 3.414294 3.667521 5.048818 5.424868
219 3.412977 3.662431 5.043628 5.410478
220 3.394860 3.641805 5.024602 5.358459
221 3.405106 3.639197 5.023572 5.358684
222 3.359859 3.617996 4.974715 5.323486
223 3.314755 3.617976 4.922052 5.324668
224 3.311194 3.581862 4.925214 5.282680
225 3.223863 3.558088 4.759943 5.274015
226 3.223964 3.559805 4.757990 5.257817
227 3.238068 3.572650 4.775184 5.270908
228 3.238070 3.571346 4.775033 5.284125
229 3.228635 3.553283 4.770367 5.273433
230 3.184730 3.571008 4.666616 5.352654
231 3.212514 3.516528 4.731245 5.230132
232 3.219052 3.523894 4.743483 5.243628
233 3.238414 3.546368 4.764595 5.274619
234 3.267220 3.553599 4.798104 5.288633
235 3.262640 3.546927 4.793112 5.272006
236 3.331138 3.519589 4.900569 5.227132
237 3.261732 3.508964 4.806771 5.219328
238 3.248294 3.493705 4.776933 5.203244
239 3.251061 3.472085 4.778022 5.154432
240 3.233210 3.566344 4.745015 5.291606
241 3.236115 3.602070 4.747051 5.352458
242 3.252426 3.697843 4.785859 5.499693
243 3.270534 3.742226 4.812003 5.570096
244 3.270191 3.741882 4.800596 5.561076
245 3.280752 3.748668 4.819117 5.576316
246 3.283292 3.768437 4.810608 5.602580
247 3.319121 3.793224 4.877164 5.641898
248 3.426452 3.798618 5.019457 5.663824
249 3.500161 3.812185 5.147212 5.687261
250 3.542011 3.833969 5.232778 5.721853


==> figures/debug_base_step_return_std_smooth.dat <==
Step BaseStd ReweightedStd
1 0.986604 1.004003
2 0.979374 1.004802
3 1.014162 1.061346
4 0.981460 1.031314
5 1.028527 1.087764
6 1.079508 1.147669
7 1.128522 1.206472
8 1.171818 1.263233
9 1.169731 1.275938
10 1.257314 1.399464
11 1.291585 1.449989
12 1.304681 1.489657
13 1.387175 1.593322
14 1.385376 1.596177
15 1.482164 1.720178
16 1.538981 1.811578
17 1.541923 1.850376
18 1.611217 1.954958
19 1.692242 2.069146
20 1.766592 2.151053
21 1.806591 2.205586
22 1.918079 2.364724
23 2.007586 2.488767
24 2.063762 2.577733
25 2.200326 2.756858
26 2.267755 2.853960
27 2.321231 2.949615
28 2.424216 3.088167
29 2.458853 3.154872
30 2.455601 3.194967
31 2.564703 3.379581
32 2.645719 3.519051
33 2.657066 3.555690
34 2.640502 3.561571
35 2.683609 3.638053
36 2.678996 3.662723
37 2.747691 3.790677
38 2.752316 3.799882
39 2.735304 3.790536
40 2.739844 3.810759
41 2.804467 3.892667
42 2.730484 3.806064
43 2.651287 3.698048
44 2.652839 3.708717
45 2.723058 3.810660
46 2.734424 3.842552
47 2.768162 3.907655
48 2.745363 3.888564
49 2.745819 3.903767
50 2.792707 3.974317
51 2.802349 3.994423
52 2.776086 3.961236
53 2.822512 4.034847
54 2.886387 4.132906
55 2.915683 4.190416
56 2.917192 4.184290
57 2.926194 4.210548
58 2.945378 4.236760
59 2.956229 4.256893
60 2.964518 4.274519
61 2.963417 4.275537
62 2.946695 4.260187
63 2.972985 4.311668
64 2.999147 4.337115
65 3.028299 4.376742
66 3.047094 4.408797
67 3.082050 4.479346
68 3.078985 4.469652
69 2.992128 4.349668
70 2.937004 4.248037
71 2.939624 4.258945
72 2.934465 4.266861
73 2.990347 4.350231
74 3.016594 4.386324
75 3.016910 4.392080
76 3.015991 4.389931
77 3.018483 4.397990
78 2.998189 4.363006
79 2.997186 4.368021
80 3.094275 4.512414
81 3.173737 4.656569
82 3.215486 4.706423
83 3.176321 4.646084
84 3.169289 4.647826
85 3.152613 4.624786
86 3.158029 4.629665
87 3.211506 4.726944
88 3.128783 4.583862
89 3.129446 4.587531
90 3.146126 4.611852
91 3.123060 4.573531
92 3.091405 4.517848
93 3.110439 4.551023
94 3.163197 4.615875
95 3.191113 4.649932
96 3.192516 4.660181
97 3.241435 4.742171
98 3.242582 4.735498
99 3.355251 4.914333
100 3.400979 4.975232
101 3.414527 5.001534
102 3.438594 5.028879
103 3.444150 5.038642
104 3.443218 5.042184
105 3.471890 5.096090
106 3.440256 5.054725
107 3.465654 5.093168
108 3.428013 5.032785
109 3.426656 5.027710
110 3.426306 5.027686
111 3.402052 5.001765
112 3.389239 4.970328
113 3.419735 5.014386
114 3.416763 5.006648
115 3.422303 5.019682
116 3.430786 5.029824
117 3.468121 5.078054
118 3.459547 5.069178
119 3.453729 5.068768
120 3.406761 5.005923
121 3.358964 4.934662
122 3.349858 4.914780
123 3.371818 4.961076
124 3.350366 4.945334
125 3.389680 5.010395
126 3.349728 4.938245
127 3.314863 4.891043
128 3.306172 4.887886
129 3.306442 4.892386
130 3.357630 4.962650
131 3.426282 5.052706
132 3.456047 5.104656
133 3.469656 5.131266
134 3.433818 5.065268
135 3.274824 4.830505
136 3.212159 4.737102
137 3.170706 4.682019
138 3.166312 4.677062
139 3.135562 4.625428
140 3.062655 4.519933
141 3.007939 4.437575
142 2.947439 4.355005
143 2.895708 4.268974
144 2.907958 4.294836
145 2.899658 4.297677
146 3.058143 4.536014
147 3.089253 4.585877
148 3.128074 4.650326
149 3.120020 4.641031
150 3.093679 4.611608
151 3.156594 4.700663
152 3.185481 4.744524
153 3.189246 4.756129
154 3.220065 4.811332
155 3.222367 4.803671
156 3.253328 4.846372
157 3.210471 4.776074
158 3.219373 4.786113
159 3.268073 4.858115
160 3.289420 4.900130
161 3.331166 4.956518
162 3.318517 4.933052
163 3.294822 4.909007
164 3.326041 4.960403
165 3.331571 4.968693
166 3.313860 4.938635
167 3.337795 4.967963
168 3.373320 5.023367
169 3.409706 5.083685
170 3.362504 5.011941
171 3.384403 5.019276
172 3.384416 5.021612
173 3.400719 5.045081
174 3.400044 5.033275
175 3.405457 5.038490
176 3.429282 5.062777
177 3.445929 5.093770
178 3.404092 5.036183
179 3.404533 5.034759
180 3.409807 5.039958
181 3.447166 5.093336
182 3.452833 5.117714
183 3.444089 5.096833
184 3.471487 5.144398
185 3.487078 5.168915
186 3.472387 5.148392
187 3.462091 5.137914
188 3.480310 5.173105
189 3.506845 5.214334
190 3.546635 5.278139
191 3.526097 5.237344
192 3.533647 5.255030
193 3.519135 5.238266
194 3.519253 5.249286
195 3.512554 5.235579
196 3.526716 5.257638
197 3.536338 5.267153
198 3.543080 5.282613
199 3.550874 5.294294
200 3.572402 5.319186
201 3.531743 5.255476
202 3.542795 5.278765
203 3.556000 5.292718
204 3.575681 5.310297
205 3.622434 5.363833
206 3.627989 5.371438
207 3.622947 5.373735
208 3.632126 5.385217
209 3.649605 5.414959
210 3.605323 5.348295
211 3.597046 5.339541
212 3.602315 5.341945
213 3.606654 5.346164
214 3.596648 5.324689
215 3.586506 5.315060
216 3.542490 5.259409
217 3.542338 5.252937
218 3.540908 5.236843
219 3.537704 5.227053
220 3.518333 5.191531
221 3.522151 5.191128
222 3.488927 5.149100
223 3.466365 5.123360
224 3.446528 5.103947
225 3.390976 5.016979
226 3.391884 5.007903
227 3.405359 5.023046
228 3.404708 5.029579
229 3.390959 5.021900
230 3.377869 5.009635
231 3.364521 4.980688
232 3.371473 4.993556
233 3.392391 5.019607
234 3.410410 5.043369
235 3.404784 5.032559
236 3.425364 5.063850
237 3.385348 5.013050
238 3.371000 4.990088
239 3.361573 4.966227
240 3.399777 5.018311
241 3.419092 5.049755
242 3.475134 5.142776
243 3.506380 5.191049
244 3.506036 5.180836
245 3.514710 5.197717
246 3.525864 5.206594
247 3.556173 5.259531
248 3.612535 5.341640
249 3.656173 5.417236
250 3.687990 5.477316


==> figures/debug_step_reweight_ratio_mean_band.dat <==
Step Lower Upper
1 0.731156 0.873631
2 0.741806 0.893858
3 0.751635 0.912151
4 0.759356 0.912336
5 0.767363 0.919155
6 0.773487 0.919781
7 0.774524 0.920256
8 0.785425 0.933594
9 0.782038 0.972038
10 0.819383 1.009383
11 0.829229 1.019229
12 0.862159 1.045380
13 0.865847 1.047272
14 0.872976 1.057963
15 0.892508 1.073771
16 0.907298 1.090618
17 0.930734 1.120734
18 0.975101 1.118871
19 0.995604 1.118490
20 0.993605 1.113833
21 0.993316 1.108433
22 1.005907 1.133334
23 1.011863 1.142447
24 1.042803 1.141430
25 1.054243 1.144393
26 1.059163 1.146177
27 1.059811 1.171944
28 1.057772 1.183948
29 1.069456 1.190497
30 1.081922 1.228209
31 1.099960 1.251342
32 1.116308 1.275332
33 1.121697 1.287453
34 1.136369 1.311594
35 1.154342 1.313300
36 1.181073 1.322930
37 1.218136 1.329330
38 1.225836 1.333961
39 1.235885 1.345047
40 1.255137 1.355784
41 1.270358 1.341712
42 1.268281 1.371153
43 1.271650 1.383187
44 1.281170 1.392195
45 1.283478 1.398959
46 1.314355 1.398874
47 1.324233 1.407149
48 1.330042 1.416238
49 1.345344 1.416911
50 1.349109 1.417615
51 1.348947 1.417660
52 1.358439 1.416253
53 1.358065 1.417545
54 1.358858 1.420704
55 1.360958 1.430373
56 1.353906 1.430796
57 1.358173 1.432197
58 1.356792 1.430445
59 1.356287 1.438234
60 1.359797 1.445707
61 1.364933 1.448531
62 1.378512 1.445725
63 1.385635 1.446152
64 1.383502 1.441598
65 1.382989 1.440990
66 1.382651 1.443400
67 1.395766 1.446309
68 1.395116 1.445997
69 1.401100 1.449259
70 1.386863 1.444440
71 1.385342 1.452417
72 1.387032 1.462857
73 1.392592 1.463676
74 1.391609 1.463494
75 1.389052 1.472422
76 1.395817 1.466426
77 1.395718 1.471164
78 1.395629 1.471016
79 1.399678 1.473772
80 1.401000 1.476973
81 1.421616 1.479692
82 1.419128 1.474283
83 1.419092 1.471062
84 1.424639 1.474657
85 1.432245 1.473090
86 1.421537 1.474920
87 1.428061 1.479495
88 1.415047 1.475178
89 1.416294 1.476828
90 1.416333 1.476868
91 1.415137 1.474436
92 1.414536 1.468802
93 1.411712 1.470187
94 1.405500 1.464019
95 1.404673 1.459657
96 1.405966 1.463466
97 1.414567 1.466790
98 1.411780 1.459530
99 1.415938 1.467033
100 1.418455 1.456938
101 1.418721 1.458650
102 1.412238 1.457074
103 1.412282 1.457296
104 1.414008 1.460801
105 1.418618 1.459868
106 1.419731 1.463857
107 1.419746 1.464260
108 1.419803 1.464757
109 1.419712 1.464754
110 1.419285 1.463967
111 1.424009 1.471447
112 1.417405 1.469154
113 1.405670 1.473180
114 1.404415 1.471594
115 1.404688 1.474739
116 1.402727 1.474568
117 1.401648 1.471416
118 1.394325 1.480184
119 1.401857 1.476757
120 1.406015 1.483922
121 1.407882 1.488284
122 1.405854 1.483085
123 1.412544 1.487572
124 1.436099 1.485394
125 1.441175 1.488875
126 1.435230 1.486220
127 1.449387 1.487718
128 1.450818 1.487607
129 1.451410 1.491940
130 1.450733 1.490526
131 1.431356 1.492461
132 1.431640 1.495493
133 1.432988 1.495963
134 1.428554 1.493737
135 1.429009 1.496343
136 1.420890 1.502552
137 1.434620 1.499287
138 1.434591 1.499133
139 1.432769 1.498768
140 1.431424 1.506785
141 1.429886 1.505517
142 1.448568 1.505095
143 1.447522 1.502505
144 1.451488 1.511579
145 1.461196 1.513834
146 1.461950 1.515867
147 1.465370 1.519024
148 1.467065 1.521701
149 1.468249 1.522902
150 1.481803 1.525196
151 1.481917 1.521055
152 1.479867 1.521878
153 1.482129 1.523553
154 1.487086 1.526242
155 1.478789 1.523186
156 1.478363 1.522867
157 1.472129 1.525499
158 1.468513 1.519417
159 1.466536 1.516448
160 1.466171 1.524560
161 1.462602 1.518740
162 1.458756 1.514330
163 1.465848 1.522593
164 1.465067 1.521021
165 1.464526 1.521182
166 1.455526 1.522783
167 1.453323 1.521000
168 1.453275 1.520947
169 1.459414 1.524621
170 1.459282 1.524543
171 1.442891 1.515772
172 1.443334 1.516143
173 1.444336 1.516791
174 1.442602 1.506541
175 1.442744 1.507748
176 1.434007 1.502546
177 1.446612 1.501458
178 1.446595 1.501442
179 1.446310 1.500710
180 1.446381 1.497896
181 1.445179 1.496273
182 1.461482 1.500698
183 1.460796 1.500301
184 1.461428 1.500896
185 1.459453 1.500760
186 1.451368 1.496546
187 1.455923 1.501376
188 1.458361 1.499809
189 1.459563 1.501078
190 1.459475 1.500969
191 1.454904 1.500126
192 1.457692 1.498891
193 1.458074 1.497718
194 1.458878 1.506234
195 1.458663 1.506019
196 1.463100 1.507903
197 1.472507 1.508507
198 1.472152 1.508152
199 1.473249 1.509249
200 1.462739 1.509920
201 1.463783 1.511060
202 1.468382 1.513904
203 1.463428 1.514173
204 1.458925 1.508818
205 1.449874 1.501083
206 1.450544 1.502920
207 1.449579 1.511994
208 1.449068 1.511168
209 1.449661 1.518125
210 1.449993 1.522440
211 1.452877 1.522032
212 1.448407 1.519647
213 1.443010 1.515336
214 1.445920 1.516188
215 1.447987 1.517199
216 1.455446 1.517254
217 1.449045 1.514700
218 1.448701 1.504509
219 1.440305 1.502555
220 1.440939 1.490892
221 1.442141 1.478141
222 1.445741 1.485684
223 1.447174 1.494266
224 1.447372 1.496716
225 1.447081 1.493874
226 1.437368 1.492603
227 1.435463 1.490862
228 1.437634 1.491938
229 1.437573 1.491761
230 1.444532 1.493380
231 1.440106 1.494334
232 1.443659 1.494800
233 1.443668 1.489027
234 1.445066 1.481794
235 1.445761 1.485554
236 1.439466 1.486154
237 1.448656 1.485727
238 1.447746 1.485677
239 1.442027 1.485355
240 1.442135 1.488011
241 1.442340 1.492977
242 1.444410 1.493894
243 1.443288 1.491523
244 1.438760 1.489262
245 1.437073 1.486783
246 1.434771 1.483480
247 1.441014 1.485399
248 1.439329 1.486356
249 1.440669 1.489394
250 1.449354 1.492239


==> figures/debug_step_reweight_ratio_mean_smooth.dat <==
Step Ratio
1 0.802393
2 0.817832
3 0.831893
4 0.835846
5 0.843259
6 0.846634
7 0.847390
8 0.859510
9 0.877038
10 0.914383
11 0.924229
12 0.953770
13 0.956559
14 0.965470
15 0.983140
16 0.998958
17 1.025734
18 1.046986
19 1.057047
20 1.053719
21 1.050874
22 1.069620
23 1.077155
24 1.092117
25 1.099318
26 1.102670
27 1.115877
28 1.120860
29 1.129977
30 1.155066
31 1.175651
32 1.195820
33 1.204575
34 1.223981
35 1.233821
36 1.252002
37 1.273733
38 1.279899
39 1.290466
40 1.305460
41 1.306035
42 1.319717
43 1.327419
44 1.336682
45 1.341218
46 1.356614
47 1.365691
48 1.373140
49 1.381127
50 1.383362
51 1.383303
52 1.387346
53 1.387805
54 1.389781
55 1.395666
56 1.392351
57 1.395185
58 1.393618
59 1.397261
60 1.402752
61 1.406732
62 1.412118
63 1.415894
64 1.412550
65 1.411990
66 1.413025
67 1.421037
68 1.420557
69 1.425180
70 1.415652
71 1.418880
72 1.424945
73 1.428134
74 1.427552
75 1.430737
76 1.431121
77 1.433441
78 1.433322
79 1.436725
80 1.438986
81 1.450654
82 1.446706
83 1.445077
84 1.449648
85 1.452668
86 1.448228
87 1.453778
88 1.445113
89 1.446561
90 1.446600
91 1.444787
92 1.441669
93 1.440949
94 1.434759
95 1.432165
96 1.434716
97 1.440678
98 1.435655
99 1.441485
100 1.437696
101 1.438686
102 1.434656
103 1.434789
104 1.437404
105 1.439243
106 1.441794
107 1.442003
108 1.442280
109 1.442233
110 1.441626
111 1.447728
112 1.443280
113 1.439425
114 1.438004
115 1.439714
116 1.438647
117 1.436532
118 1.437255
119 1.439307
120 1.444969
121 1.448083
122 1.444470
123 1.450058
124 1.460747
125 1.465025
126 1.460725
127 1.468553
128 1.469212
129 1.471675
130 1.470630
131 1.461908
132 1.463567
133 1.464475
134 1.461146
135 1.462676
136 1.461721
137 1.466954
138 1.466862
139 1.465769
140 1.469105
141 1.467701
142 1.476832
143 1.475014
144 1.481534
145 1.487515
146 1.488909
147 1.492197
148 1.494383
149 1.495576
150 1.503499
151 1.501486
152 1.500873
153 1.502841
154 1.506664
155 1.500987
156 1.500615
157 1.498814
158 1.493965
159 1.491492
160 1.495365
161 1.490671
162 1.486543
163 1.494221
164 1.493044
165 1.492854
166 1.489154
167 1.487161
168 1.487111
169 1.492018
170 1.491913
171 1.479332
172 1.479739
173 1.480563
174 1.474572
175 1.475246
176 1.468277
177 1.474035
178 1.474019
179 1.473510
180 1.472139
181 1.470726
182 1.481090
183 1.480549
184 1.481162
185 1.480106
186 1.473957
187 1.478650
188 1.479085
189 1.480320
190 1.480222
191 1.477515
192 1.478292
193 1.477896
194 1.482556
195 1.482341
196 1.485501
197 1.490507
198 1.490152
199 1.491249
200 1.486329
201 1.487421
202 1.491143
203 1.488800
204 1.483872
205 1.475479
206 1.476732
207 1.480787
208 1.480118
209 1.483893
210 1.486217
211 1.487454
212 1.484027
213 1.479173
214 1.481054
215 1.482593
216 1.486350
217 1.481873
218 1.476605
219 1.471430
220 1.465916
221 1.460141
222 1.465713
223 1.470720
224 1.472044
225 1.470477
226 1.464986
227 1.463162
228 1.464786
229 1.464667
230 1.468956
231 1.467220
232 1.469230
233 1.466348
234 1.463430
235 1.465657
236 1.462810
237 1.467191
238 1.466711
239 1.463691
240 1.465073
241 1.467658
242 1.469152
243 1.467405
244 1.464011
245 1.461928
246 1.459125
247 1.463206
248 1.462843
249 1.465031
250 1.470797

